The southern leading and trailing wraps of the Sagittarius tidal stream around the globular cluster Whiting1

We present a study of the kinematics of 101 stars observed with VIMOS around Whiting1, a globular cluster embedded in the Sagittarius tidal stream. The obtained velocity distribution shows the presence of two wraps of that halo substructure at the same heliocentric distance as that of the cluster and with well differentiated mean radial velocities. The most prominent velocity component seems to be associated with the trailing arm of Sagittarius with $<v_{\rm r}>$ ~ -130 km/s, which is consistent with the velocity of Whiting1. This result supports that this globular cluster was formed in Sagittarius and recently accreted by the Milky Way. The second component with $<v_{\rm r}>$ ~ 120 km/s might correspond to the leading arm of Sagittarius, which has been predicted by numerical simulations but with no conclusive observational evidence of its existence presented so far. This detection of the old leading wrap of Sagittarius in the southern hemisphere may be used to confirm and further constrain the models for its orbit and evolution.

==> referee.txt <==
Reviewer's Comments:

This letter focuses on the association of the globular cluster Whiting 1 with the Sagittarius stream, as well as the detection of a predicted, but not previously observed, leading wrap of the Sgr stream. The paper presents kinematic observations of stars around Whiting 1, and seems to unambiguously detect the trailing and leading wraps (although see comments for more on this). The authors also show evidence from imaging that Whiting 1 is disrupting, with tidal extensions pointing along the direction of thr Sgr orbit.

This paper is appropriate for MNRAS letters, although revisions are required before publication. I list my recommendations below.

Major comments:

I’m a little confused about why the histogram of velocities isn’t just shown as a histogram? I don’t fully understand the technique used, and even when I refer to the Sollima paper, it gives essentially the same information. One problem this technique has is that it’s not immediately clear how many stars are a part of the Sgr structures identified. Can the authors provide a compelling reason for not providing the raw data in histogram form? This would allow the reader to more directly connect to the science. The histogram gives the impression that hundreds of stars have been observed, but only 101 have. From the chosen presentation, it is hard to assess how significant the different kinematic peaks are. This is particularly important for the detection of the leading arm, which has the “least stars”. It would be good for the reader to know if this means 10s of stars, or a handful. A plot that showed the velocity uncertainties somehow would also be appreciated, so the quality of velocity measurements in each of the substructure peaks can be visualised by the reader.

Also, it’s hard to see the expected population of galactic stars at the position of the leading arm wrap, as it is obscured by the Sgr model histograms. This should be moved to the front so one can see clearly the significance of the detection.

Moderate  comments (relating to clarity):

The abstract is a little confusing… mostly because the second science case - the Sgr leading wrap-  is mentioned as an almost throw-away at the end of the abstract, and at first read through I thought that these stars were the same as the stars around Whiting 1. Similarly, the conclusions don’t sem to focus on this as much as the Whiting 1 association. This seems odd as much of the text (~50% of the results section) focus on this aspect of the observations. It seems to me that the detection of the leading arm is quite important, and this should be reflected by the abstract and conclusions.

Fig 1: It’s a little difficult to see the MSTO and the yellow isochrone in the second panel, as the spectroscopic follow up symbols cover it, making it seem like the MSTO is actually considerably brighter in the second panel. Perhaps change the symbols to be open symbols to prevent this. Also, plotting the same isochrone in the left panel would make the distance similarity more obvious to the reader.

Minor typo- style comments

In general, the text in the introduction isn’t as well put together as the text in the rest of the article. Perhaps an additional read through could help sharpen it up a little.

" In this regard, a compelling evidence of this phenomenon is that an important fraction of GC systems in nearby galaxies...” - confusingly worded. Perhaps just “Compelling evidence for this comes from the GC systems of nearby galaxies (e.g., M31), where a large fraction of their GCs seem to align with tidal streams”

“inmersed” -> immersed


==> respuesta.txt <==
Dear Editor: 

Thank you for sending us the referee report on our manuscript "The southern leading and trailing wraps of the Sagittarius tidal stream around the globular cluster Whiting1". 

We would like to thank the referee for his/her careful reading and useful comments. We have prepared a new version which takes into account nearly all the comments pointed out by the reviewer. Changes in the draft are indicated in bold letters in the pdf version. Minor corrections were directly included in the new draft while a detailed response to every comment follows: 


Major comments:

Q1) I’m a little confused about why the histogram of velocities isn’t just shown as a histogram? I don’t fully understand the technique used, and even when I refer to the Sollima paper, it gives essentially the same information. One problem this technique has is that it’s not immediately clear how many stars are a part of the Sgr structures identified. Can the authors provide a compelling reason for not providing the raw data in histogram form? This would allow the reader to more directly connect to the science. The histogram gives the impression that hundreds of stars have been observed, but only 101 have. From the chosen presentation, it is hard to assess how significant the different kinematic peaks are. This is particularly important for the detection of the leading arm, which has the “least stars”. It would be good for the reader to know if this means 10s of stars, or a handful. A plot that showed the velocity uncertainties somehow would also be appreciated, so the quality of velocity measurements in each of the substructure peaks can be visualised by the reader.

A1) We agree with the referee. Although the original idea of using this method for creating the histogram was to avoid a dependence of its morphology on the bin size, this is not needed in this case where the result does not depend on that parameter. We constructed now the histogram following the usual method and it is displayed as Fig. 2. The beginning of Sec. 3 has been updated. Unfortunately, because of the letter lenght limitation, we cannot add additional figures. The typical radial velocity uncertainty is however reported in Sec. 2.   



Q2) Also, it’s hard to see the expected population of galactic stars at the position of the leading arm wrap, as it is obscured by the Sgr model histograms. This should be moved to the front so one can see clearly the significance of the detection.

A2) The Galactic population has been moved to the front in the histogram as requested. The sections of the PR10 and LM10 histograms behind the Besançon velocity distribution are displayed now as colored lines for reference.  



Moderate  comments (relating to clarity):

Q3) The abstract is a little confusing… mostly because the second science case - the Sgr leading wrap-  is mentioned as an almost throw-away at the end of the abstract, and at first read through I thought that these stars were the same as the stars around Whiting 1. Similarly, the conclusions don’t sem to focus on this as much as the Whiting 1 association. This seems odd as much of the text (~50% of the results section) focus on this aspect of the observations. It seems to me that the detection of the leading arm is quite important, and this should be reflected by the abstract and conclusions.

A3) We have tried to reflect in the abstract/conclusions the results obtained in this work. Both sections have been updated in order to emphasize the detection of the leading arm of Sgr in the field around Whiting1. 



Q4) Fig 1: It’s a little difficult to see the MSTO and the yellow isochrone in the second panel, as the spectroscopic follow up symbols cover it, making it seem like the MSTO is actually considerably brighter in the second panel. Perhaps change the symbols to be open symbols to prevent this. Also, plotting the same isochrone in the left panel would make the distance similarity more obvious to the reader.

A4) We have updated Fig. 1 to make it easier to follow the isochrone corresponding to the Sgr tidal stream stellar population in both panels. In addition, we have updated the symbols as suggested to avoid saturation in the CMD.  



Minor typo- style comments

Q5) In general, the text in the introduction isn’t as well put together as the text in the rest of the article. Perhaps an additional read through could help sharpen it up a little.

A5) Introduction has been reorganized to guide the reader through the scientific case.


Q6) " In this regard, a compelling evidence of this phenomenon is that an important fraction of GC systems in nearby galaxies...” - confusingly worded. Perhaps just “Compelling evidence for this comes from the GC systems of nearby galaxies (e.g., M31), where a large fraction of their GCs seem to align with tidal streams”

Q6 bis) “inmersed” -> immersed

A6) Thanks for your inputs, text updated.




